Modeling and evaluating conditional quantile dynamics in VaR forecasts

We focus on the time-varying modeling of VaR at a given coverage $\tau$, assessing whether the quantiles of the distribution of the returns standardized by their conditional means and standard deviations exhibit predictable dynamics. Models are evaluated via simulation, determining the merits of the asymmetric Mean Absolute Deviation as a loss function to rank forecast performances. The empirical application on the Fama-French 25 value-weighted portfolios with a moving forecast window shows substantial improvements in forecasting conditional quantiles by keeping the predicted quantile unchanged unless the empirical frequency of violations falls outside a data-driven interval around $\tau$.

==> Table/RMSE-01.txt <==

by = 1
       const sgarch tgarch igarch
const     NA   0.93 0.9200 0.9275
sgarch    NA     NA 0.6425 0.7150
tgarch    NA     NA     NA 0.6550
igarch    NA     NA     NA     NA

by = 8
       const  sgarch  tgarch  igarch
const     NA 0.97875 0.97875 0.95875
sgarch    NA      NA 0.64000 0.68625
tgarch    NA      NA      NA 0.63125
igarch    NA      NA      NA      NA

by = 16
       const sgarch  tgarch  igarch
const     NA   0.98 0.98375 0.90875
sgarch    NA     NA 0.58500 0.76375
tgarch    NA     NA      NA 0.68000
igarch    NA     NA      NA      NA

